Flowing Funnels: Heat sources for field theories and the AdS_3 dual of CFT_2 Hawking radiation

We construct the general 2+1 dimensional asymptotically AdS_3 solution dual to a stationary 1+1 CFT state on a black hole background. These states involve heat transport by the CFT between the 1+1 black hole and infinity (or between two 1+1 black holes), and so describe the AdS dual of CFT Hawking radiation. Although the CFT stress tensor is typically singular at the past horizon of the 1+1 black hole, the bulk 2+1-dimensional solutions are everywhere smooth, and in fact are diffeomorphic to AdS_3. In particular, we find that Unruh states of the CFT on any finite-temperature 1+1 black hole background are described by extreme horizons in the bulk.

==> GlobalData.dat <==
{-0.9936338022763244, 5.0063661977236755}
{-0.9618028136579432, 5.038197186342052}
{-0.9299718168061419, 5.07002816672701}
{-0.8981383998202964, 5.101856726977922}
{-0.8662616599856481, 5.133641964380033}
{-0.8341755465330847, 5.165217828164227}
{-0.8015908242728089, 5.196295083140709}
{-0.7682085915933907, 5.22657482769805}
{-0.7338174256283435, 5.25584563896976}
{-0.6983235497279939, 5.284013740306168}
{-0.6617356479348375, 5.3110878157497705}
{-0.6241337015683198, 5.337147846620011}
{-0.5856385881637243, 5.362314710452173}
{-0.5463885809329116, 5.386726680458119}
{-0.506523457985482, 5.410523534747448}
{-0.46617489139163415, 5.433836945390357}
{-0.4254613760905824, 5.4567854073260635}
{-0.38448617296129706, 5.479472181433536}
{-0.34333711376954235, 5.50198509947854}
{-0.30208746650765106, 5.524397429453407}
{-0.2607973347797083, 5.546769274962222}
{-0.2195152623672455, 5.569149179786517}
{-0.17827984828796942, 5.591575742943999}
{-0.1371212651981952, 5.614079137090984}
{-0.09606262908630725, 5.636682478215855}
{-0.0551212015855523, 5.659403027951857}
{-0.01430942550436988, 5.682253229107434}
{0.02636419548610588, 5.705241585353716}
{0.06689435721948542, 5.728373400857095}
{0.10727833808653835, 5.751651397226799}
{0.14751548767199146, 5.775076224878104}
{0.1876068051159065, 5.798646884670946}
{0.22755459301828118, 5.822361074005331}
{0.2673621745085064, 5.846215469751863}
{0.3070336628541076, 5.87020595864302}
{0.34657377459624167, 5.894327824137645}
{0.38598767863422223, 5.918575897336422}
{0.42528087492913497, 5.942944678278269}
{0.4644590975648604, 5.9674284328793}
{0.5035282378091434, 5.992021269871775}
{0.5424942835767214, 6.016717201340955}
{0.5813632723303295, 6.0415101898241055}
{0.6201412549820866, 6.066394184409108}
{0.6588342687939904, 6.091363147833962}
{0.6974483176367693, 6.11641107622794}
{0.7359893582637086, 6.141532012837759}
{0.7744632915011854, 6.16672005683704}
{0.8128759574594945, 6.19196936811549}
{0.8512331340337331, 6.217274168778009}
{0.8895405381013937, 6.242628741947107}
{0.9278038289360006, 6.268027428349257}
{0.9660286134490718, 6.293464621072944}
{1.0042204529492953, 6.318934758809481}
{1.0423848711711157, 6.344432317824418}
{1.0805273633772536, 6.369951802855038}
{1.1186534063830251, 6.395487737086024}
{1.1567684693862816, 6.421034651319526}
{1.194878025516697, 6.44658707242587}
{1.232987564042994, 6.472139511136331}
{1.271102603197517, 6.497686449218565}
{1.3092287035948256, 6.523222326058014}
{1.3473714822355183, 6.54874152465408}
{1.3855366270984844, 6.574238357027872}
{1.423729912334738, 6.5997070490283765}
{1.4619572140840338, 6.6251417245158395}
{1.5002245269418157, 6.650536388894815}
{1.5385379811087283, 6.67588491196466}
{1.5769038602579006, 6.701181010052247}
{1.6153286201564254, 6.72641822739048}
{1.6538189080766152, 6.751589916707048}
{1.692381583029418, 6.776689218991003}
{1.7310237368464234, 6.801709042410756}
{1.7697527161274011, 6.826642040366536}
{1.8085761450566362, 6.851480588674059}
{1.8475019490722822, 6.876216761895171}
{1.8865383793472108, 6.900842308857}
{1.9256940380056957, 6.925348627435274}
{1.9649779039554784, 6.9497267387222506}
{2.0043993591565807, 6.973967260757906}
{2.0439682150731433, 6.998060382078101}
{2.0836947389581493, 7.021995835429854}
{2.1235896794975933, 7.045762872127168}
{2.1636642911835287, 7.06935023767799}
{2.2039303565856274, 7.09274614951265}
{2.2444002054375654, 7.11593827789747}
{2.285086729133861, 7.138913731437932}
{2.326003388827742, 7.161659048980808}
{2.367164214809874, 7.1841602002354366}
{2.4085837942050237, 7.206402598077044}
{2.450277243216653, 7.228371126302173}
{2.4922601591382927, 7.250050187617292}
{2.5345485460876476, 7.271423777904694}
{2.5771587068473685, 7.292475594381733}
{2.620107091248345, 7.313189187217514}
{2.663410089130699, 7.3335481665719175}
{2.7070837529802, 7.353536479959175}
{2.7511434317774004, 7.373138778398733}
{2.795603293334556, 7.392340894078335}
{2.840475707379286, 7.411130457270364}
{2.885770455880217, 7.429497686006192}
{2.931493730716886, 7.447436388406279}
{2.9776468720901317, 7.464945224269793}
{3.024224794700242, 7.482029278896439}
{3.0712140438812994, 7.498702006952141}
{3.1185904226225922, 7.514987605447606}
{3.1663161361047383, 7.530923869202217}
{3.2143364183836667, 7.546565564160049}
{3.262575644407848, 7.5619883153726235}
{3.3109330019276917, 7.577292935089539}
{3.359277919673218, 7.592609994580772}
{3.4074456445253603, 7.608104246965386}
{3.455233661823882, 7.623978206903623}
{3.5024000930892973, 7.640473752874966}
{3.5486658096413217, 7.6578700135597}
{3.5937227567319283, 7.676475043705853}
{3.6372517754313893, 7.696608002243148}
{3.6789536841354984, 7.718568070775798}
{3.718596690392176, 7.742587041755877}
{3.7560796024463423, 7.76876610693847}
{3.791500786984836, 7.797006899636735}
{3.825203942195345, 7.826965721662983}
{3.8577462944353083, 7.858085346659779}
{3.8897341596369075, 7.889759458694936}
{3.92157768223887, 7.921577913329734}
{3.953408786400936, 7.953408786404426}
{3.9852397750210593, 7.98523977502106}

